Ocean calibration approach to correcting for spurious accelerations for data from the GRACE and GRACE Follow-On missions

The GRACE mission has been providing valuable new information on time variations in the Earth's gravity field since 2002. In addition, the GRACE Follow-On mission is scheduled to be flown soon after the end of life of the GRACE mission in order to minimize the loss of valuable data on the Earth's gravity field changes. In view of the major benefits to hydrology and oceanography, as well as to other fields, it is desirable to investigate the fundamental limits to monitoring the time variations in the Earth's gravity field during GRACE-type missions. A simplified model is presented in this paper for making estimates of the effect of differential spurious accelerations of the satellites during times when four successive revolutions cross the Pacific Ocean. The analysis approach discussed is to make use of changes in the satellite separation observed during passages across low latitude regions of the Pacific and of other oceans to correct for spurious accelerations of the satellites. The low latitude regions of the Pacific and of other oceans are the extended regions where the a priori uncertainties in the time variations of the geopotential heights due to mass distribution changes are known best. In addition, advantage can be taken of the repeated crossings of the South Pole and the North Pole, since the uncertainties in changes in the geopotential heights at the poles during the time required for four orbit revolutions are likely to be small.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

